Quantized Convolutional Neural Networks Through the Lens of Partial Differential Equations

Quantization of Convolutional Neural Networks (CNNs) is a common approach to ease the computational burden involved in the deployment of CNNs, especially on low-resource edge devices. However, fixed-point arithmetic is not natural to the type of computations involved in neural networks. In this work, we explore ways to improve quantized CNNs using PDE-based perspective and analysis. First, we harness the total variation (TV) approach to apply edge-aware smoothing to the feature maps throughout the network. This aims to reduce outliers in the distribution of values and promote piece-wise constant maps, which are more suitable for quantization. Secondly, we consider symmetric and stable variants of common CNNs for image classification, and Graph Convolutional Networks (GCNs) for graph node-classification. We demonstrate through several experiments that the property of forward stability preserves the action of a network under different quantization rates. As a result, stable quantized networks behave similarly to their non-quantized counterparts even though they rely on fewer parameters. We also find that at times, stability even aids in improving accuracy. These properties are of particular interest for sensitive, resource-constrained, low-power or real-time applications like autonomous driving.

==> data/mobilenetv2_layerwise_mse_cifar100.csv <==
unstable,stable,layer
0.11487700045108795,0.1113712340593338,1
0.1396355926990509,0.1017429381608963,2
0.17250478267669678,0.07319289445877075,3
0.18696296215057373,0.11133232712745667,4
0.23364554345607758,0.08709809929132462,5
0.28588488698005676,0.08014435321092606,6
0.18397559225559235,0.10919302701950073,7
0.19081652164459229,0.08784168213605881,8
0.21994012594223022,0.084602490067482,9
0.23495952785015106,0.08073806762695312,10
0.21747608482837677,0.11385509371757507,11
0.21066239476203918,0.0724281370639801,12
0.22772005200386047,0.06716395169496536,13
0.2183743268251419,0.10083213448524475,14
0.24238818883895874,0.05867179483175278,15
0.2668304741382599,0.050942741334438324,16
# 0.16566696763038635,0.13086557388305664,17
# 0.3023054897785187,0.30281180143356323,18

==> data/resnet56_vs_stablenet56_layerwise_mse_cifar10.csv <==
unstable,stable,layer
0.09435348957777023,0.07010489702224731,1
0.1037202775478363,0.06114457547664642,2
0.11106492578983307,0.056399960070848465,3
0.11903941631317139,0.052455708384513855,4
0.1270056813955307,0.05306801199913025,5
0.13622388243675232,0.0527041032910347,6
0.14274191856384277,0.05408361554145813,7
0.14862820506095886,0.053164560347795486,8
0.1512395590543747,0.049723267555236816,9
0.1121719479560852,0.03614087030291557,10
0.12046748399734497,0.03560914099216461,11
0.1296103149652481,0.03637494891881943,12
0.13810908794403076,0.038348495960235596,13
0.14756661653518677,0.037420790642499924,14
0.1564502865076065,0.03824232891201973,15
0.16685925424098969,0.03940770402550697,16
0.1856338232755661,0.03942147642374039,17
0.19156132638454437,0.03871171176433563,18
0.12101352959871292,0.02800757810473442,19
0.1294301450252533,0.02978816069662571,20
0.13631178438663483,0.03231197968125343,21
0.14055189490318298,0.03537347912788391,22
0.1430366486310959,0.03880751505494118,23
0.1410343050956726,0.044694382697343826,24
0.14007270336151123,0.055824924260377884,25
0.13809095323085785,0.07602109014987946,26
# 0.3568779528141022,0.10226678848266602,27

==> data/resnet56_vs_stablenet56_layerwise_mse_cifar100.csv <==
unstable,stable,layer
0.17997784912586212,0.034261394292116165,1
0.2028902918100357,0.033073216676712036,2
0.22953739762306213,0.029508385807275772,3
0.2433559149503708,0.03049507737159729,4
0.2773159444332123,0.02727479673922062,5
0.29840022325515747,0.027918919920921326,6
0.27702581882476807,0.028835834935307503,7
0.3243147134780884,0.028437187895178795,8
0.35678407549858093,0.027502484619617462,9
0.26723548769950867,0.019894670695066452,10
0.2703912556171417,0.01947011426091194,11
0.2793727517127991,0.02310517244040966,12
0.2922488749027252,0.02651696279644966,13
0.3055662214756012,0.028588779270648956,14
0.316119909286499,0.029851432889699936,15
0.367795467376709,0.032771021127700806,16
0.4415881633758545,0.03513180464506149,17
0.45580896735191345,0.03862664848566055,18
0.34780532121658325,0.029519880190491676,19
0.38112378120422363,0.03331970050930977,20
0.4139270782470703,0.03871589154005051,21
0.44136056303977966,0.04740745946764946,22
0.4724411368370056,0.06257633864879608,23
0.49924924969673157,0.09963808208703995,24
0.533653974533081,0.14635980129241943,25
0.5898206233978271,0.20148098468780518,26
# 1.6097255945205688,0.2637520134449005,27

==> data/tvsmooth.csv <==
num,y,x
0,0.4,-2.0511111308788927
1,0.4,-2.0345854519573874
2,0.4,-2.0180597730358816
3,0.4,-2.001534094114376
4,0.4,-1.9850084151928704
5,0.4,-1.9684827362713648
6,0.4,-1.9519570573498592
7,0.6000000000000001,-1.9354313784283537
8,0.8,-1.918905699506848
9,0.8,-1.9023800205853425
10,0.8,-1.885854341663837
11,0.8,-1.8693286627423313
12,0.8,-1.8528029838208258
13,0.4,-1.8362773048993202
14,0.8,-1.8197516259778146
15,0.8,-1.8032259470563092
16,0.8,-1.7867002681348034
17,0.6000000000000001,-1.770174589213298
18,0.6000000000000001,-1.7536489102917923
19,0.0,-1.737123231370287
20,0.2,-1.720597552448781
21,0.4,-1.7040718735272757
22,0.6000000000000001,-1.6875461946057702
23,1.2000000000000002,-1.6710205156842646
24,1.6,-1.654494836762759
25,1.7999999999999998,-1.6379691578412534
26,1.8,-1.6214434789197478
27,2.0,-1.6049177999982422
28,2.4,-1.5883921210767367
29,2.8,-1.571866442155231
30,2.8000000000000003,-1.5553407632337255
31,3.2,-1.53881508431222
32,3.2,-1.5222894053907143
33,2.6,-1.5057637264692088
34,2.5999999999999996,-1.4892380475477032
35,3.0,-1.4727123686261976
36,3.0000000000000004,-1.456186689704692
37,3.8000000000000003,-1.4396610107831864
38,4.2,-1.4231353318616808
39,4.2,-1.4066096529401753
40,4.0,-1.3900839740186697
41,4.4,-1.373558295097164
42,4.0,-1.3570326161756587
43,4.6000000000000005,-1.340506937254153
44,5.4,-1.3239812583326476
45,6.4,-1.3074555794111418
46,6.4,-1.2909299004896364
47,8.0,-1.2744042215681306
48,7.800000000000001,-1.2578785426466252
49,7.4,-1.2413528637251194
50,7.4,-1.224827184803614
51,8.200000000000001,-1.2083015058821083
52,6.8,-1.191775826960603
53,7.200000000000001,-1.175250148039097
54,7.4,-1.1587244691175917
55,7.6000000000000005,-1.142198790196086
56,7.0,-1.1256731112745806
57,8.2,-1.109147432353075
58,8.0,-1.0926217534315694
59,8.600000000000001,-1.0760960745100638
60,8.200000000000001,-1.0595703955885583
61,10.200000000000001,-1.0430447166670527
62,10.8,-1.026519037745547
63,11.8,-1.0099933588240415
64,12.4,-0.9934676799025359
65,14.8,-0.9769420009810303
66,14.000000000000002,-0.9604163220595248
67,15.400000000000002,-0.9438906431380192
68,15.2,-0.9273649642165136
69,14.8,-0.910839285295008
70,14.8,-0.8943136063735024
71,16.400000000000002,-0.8777879274519969
72,17.400000000000002,-0.8612622485304913
73,19.6,-0.8447365696089857
74,21.799999999999997,-0.8282108906874801
75,21.6,-0.8116852117659745
76,25.6,-0.7951595328444689
77,26.599999999999998,-0.7786338539229634
78,29.8,-0.7621081750014578
79,32.800000000000004,-0.7455824960799522
80,41.2,-0.7290568171584466
81,42.6,-0.7125311382369413
82,48.2,-0.6960054593154357
83,50.99999999999999,-0.6794797803939301
84,60.8,-0.6629541014724245
85,65.8,-0.6464284225509189
86,75.60000000000001,-0.6299027436294133
87,87.0,-0.6133770647079078
88,102.20000000000002,-0.5968513857864022
89,113.0,-0.5803257068648966
90,126.8,-0.563800027943391
91,142.20000000000002,-0.5472743490218854
92,158.2,-0.5307486701003798
93,177.20000000000002,-0.5142229911788743
94,205.60000000000002,-0.4976973122573687
95,240.8,-0.4811716333358631
96,282.0,-0.4646459544143575
97,330.40000000000003,-0.44812027549285194
98,386.8,-0.43159459657134636
99,445.20000000000005,-0.4150689176498408
100,517.4,-0.3985432387283352
101,600.0,-0.3820175598068296
102,685.0,-0.365491880885324
103,792.0,-0.34896620196381845
104,901.8000000000001,-0.33244052304231286
105,1045.4,-0.3159148441208073
106,1185.8,-0.2993891651993017
107,1359.8000000000002,-0.2828634862777961
108,1547.4,-0.26633780735629053
109,1739.2000000000003,-0.24981212843478495
110,1951.2,-0.23328644951327937
111,2201.6000000000004,-0.2167607705917738
112,2451.8,-0.20023509167026843
113,2716.6000000000004,-0.18370941274876285
114,3038.8,-0.16718373382725726
115,3326.4,-0.15065805490575168
116,3658.0000000000005,-0.1341323759842461
117,3958.6000000000004,-0.11760669706274052
118,4262.400000000001,-0.10108101814123494
119,4536.8,-0.08455533921972935
120,4805.800000000001,-0.06802966029822377
121,5000.8,-0.05150398137671819
122,5224.400000000001,-0.034978302455212607
123,5412.6,-0.018452623533706802
124,5558.0,-0.0019269446122014422
125,5683.200000000001,0.014598734309304362
126,5765.000000000001,0.031124413230809722
127,5780.800000000001,0.047650092152315526
128,5684.000000000001,0.06417577107382089
129,5495.200000000001,0.08070144999532625
130,5175.0,0.09722712891683205
131,4745.8,0.11375280783833741
132,4198.400000000001,0.13027848675984322
133,3589.0,0.14680416568134858
134,2968.2000000000007,0.16332984460285438
135,2365.4,0.17985552352435974
136,1814.6,0.19638120244586554
137,1350.9999999999998,0.2129068813673709
138,995.4000000000002,0.2294325602888767
139,705.4,0.24595823921038207
140,493.6000000000001,0.2624839181318879
141,346.80000000000007,0.27900959705339323
142,242.40000000000003,0.29553527597489904
143,172.4,0.3120609548964044
144,125.00000000000003,0.3285866338179102
145,96.00000000000001,0.34511231273941556
146,75.80000000000001,0.36163799166092137
147,63.6,0.3781636705824267
148,51.00000000000001,0.39468934950393253
149,46.800000000000004,0.4112150284254379
150,42.80000000000001,0.4277407073469437
151,42.6,0.44426638626844905
152,40.4,0.46079206518995486
153,42.6,0.4773177441114602
154,42.800000000000004,0.493843423032966
155,47.4,0.5103691019544714
156,46.8,0.5268947808759772
157,45.8,0.5434204597974825
158,42.6,0.5599461387189884
159,41.800000000000004,0.5764718176404937
160,35.2,0.5929974965619995
161,29.6,0.6095231754835049
162,30.8,0.6260488544050102
163,27.0,0.642574533326516
164,23.799999999999997,0.6591002122480214
165,20.0,0.6756258911695272
166,19.6,0.6921515700910326
167,15.200000000000003,0.7086772490125384
168,15.000000000000002,0.7252029279340437
169,13.000000000000002,0.7417286068555495
170,13.200000000000003,0.7582542857770549
171,11.600000000000001,0.7747799646985607
172,11.0,0.7913056436200661
173,10.0,0.8078313225415719
174,11.200000000000001,0.8243570014630772
175,10.6,0.840882680384583
176,10.200000000000001,0.8574083593060884
177,9.399999999999999,0.8739340382275942
178,8.600000000000001,0.8904597171490995
179,6.800000000000001,0.9069853960706054
180,7.2,0.9235110749921107
181,6.800000000000001,0.9400367539136165
182,6.2,0.9565624328351219
183,6.2,0.9730881117566277
184,6.800000000000001,0.989613790678133
185,5.4,1.0061394695996388
186,4.6,1.0226651485211442
187,4.6000000000000005,1.03919082744265
188,4.0,1.0557165063641554
189,2.8000000000000003,1.0722421852856612
190,2.2,1.0887678642071665
191,1.8,1.1052935431286723
192,1.2,1.1218192220501777
193,1.0,1.138344900971683
194,1.0,1.1548705798931889
195,1.0,1.1713962588146942
196,1.0,1.1879219377362
197,1.0,1.2044476166577054
198,0.6000000000000001,1.2209732955792112
199,0.4,1.2374989745007166


==> data/tvsmooth_orig.csv <==
num,y,x
0,0.2,-3.7814919471740724
1,0.2,-3.7470132339000704
2,0.4,-3.7125345206260683
3,0.2,-3.678055807352066
4,0.2,-3.643577094078064
5,0.2,-3.609098380804062
6,0.2,-3.57461966753006
7,0.0,-3.540140954256058
8,0.2,-3.5056622409820557
9,0.2,-3.4711835277080536
10,0.4,-3.4367048144340515
11,0.8,-3.40222610116005
12,0.8,-3.3677473878860473
13,0.8,-3.3332686746120457
14,0.8,-3.2987899613380436
15,0.8,-3.2643112480640415
16,0.4,-3.2298325347900394
17,0.4,-3.1953538215160373
18,0.4,-3.160875108242035
19,0.6000000000000001,-3.126396394968033
20,0.4,-3.091917681694031
21,0.4,-3.057438968420029
22,1.0,-3.022960255146027
23,0.8,-2.9884815418720247
24,1.2000000000000002,-2.9540028285980227
25,1.6,-2.9195241153240206
26,2.0,-2.8850454020500185
27,1.4,-2.8505666887760164
28,2.0,-2.8160879755020143
29,1.4000000000000001,-2.781609262228012
30,1.8,-2.7471305489540105
31,2.4000000000000004,-2.712651835680008
32,2.8000000000000003,-2.6781731224060064
33,2.8000000000000003,-2.643694409132004
34,3.6000000000000005,-2.609215695858002
35,3.0,-2.5747369825839996
36,2.4,-2.540258269309998
37,2.4,-2.5057795560359954
38,1.9999999999999998,-2.471300842761994
39,2.4000000000000004,-2.4368221294879917
40,2.6,-2.4023434162139896
41,2.8000000000000003,-2.3678647029399875
42,3.0000000000000004,-2.3333859896659854
43,4.0,-2.2989072763919833
44,3.8000000000000003,-2.2644285631179812
45,3.8000000000000003,-2.229949849843979
46,3.6,-2.195471136569977
47,4.2,-2.160992423295975
48,3.8,-2.126513710021973
49,4.2,-2.092034996747971
50,4.200000000000001,-2.0575562834739687
51,6.0,-2.023077570199967
52,4.800000000000001,-1.9885988569259647
53,5.4,-1.9541201436519626
54,5.0,-1.9196414303779605
55,5.6000000000000005,-1.8851627171039584
56,4.800000000000001,-1.8506840038299563
57,7.600000000000001,-1.8162052905559543
58,8.000000000000002,-1.7817265772819522
59,8.200000000000001,-1.7472478640079503
60,9.2,-1.7127691507339482
61,11.0,-1.678290437459946
62,9.799999999999999,-1.643811724185944
63,12.0,-1.609333010911942
64,13.0,-1.5748542976379398
65,12.6,-1.5403755843639377
66,13.4,-1.5058968710899356
67,13.600000000000001,-1.4714181578159335
68,13.8,-1.4369394445419315
69,15.0,-1.4024607312679294
70,16.8,-1.3679820179939273
71,15.8,-1.3335033047199252
72,17.2,-1.299024591445923
73,15.8,-1.264545878171921
74,17.000000000000004,-1.230067164897919
75,18.400000000000002,-1.1955884516239172
76,22.400000000000002,-1.1611097383499152
77,26.400000000000002,-1.126631025075913
78,32.400000000000006,-1.092152311801911
79,39.8,-1.0576735985279089
80,48.0,-1.0231948852539068
81,55.0,-0.9887161719799047
82,64.6,-0.9542374587059026
83,75.8,-0.9197587454319005
84,83.0,-0.8852800321578984
85,91.0,-0.8508013188838963
86,102.2,-0.8163226056098942
87,118.0,-0.7818438923358921
88,136.4,-0.74736517906189
89,167.60000000000002,-0.712886465787888
90,206.40000000000003,-0.6784077525138859
91,253.40000000000003,-0.6439290392398838
92,318.0,-0.6094503259658817
93,401.6,-0.5749716126918796
94,508.4,-0.5404928994178775
95,657.6,-0.5060141861438754
96,842.2,-0.4715354728698733
97,1075.8,-0.43705675959587165
98,1393.2,-0.40257804632186955
99,1786.6,-0.36809933304786746
100,2275.4,-0.33362061977386537
101,2900.8,-0.2991419064998633
102,3644.2,-0.2646631932258612
103,4514.8,-0.2301844799518591
104,5519.2,-0.195705766677857
105,6577.799999999999,-0.1612270534038549
106,7672.8,-0.1267483401298528
107,8737.4,-0.09226962685585072
108,9677.400000000001,-0.057790913581848624
109,10427.6,-0.02331220030784653
110,10907.400000000001,0.011166512966155562
111,10789.800000000001,0.045645226240157655
112,10045.600000000002,0.08012393951415975
113,8694.400000000001,0.11460265278816184
114,6907.800000000001,0.14908136606216393
115,4939.400000000001,0.18356007933616603
116,3224.0,0.21803879261016812
117,1921.2,0.2525175058841702
118,1063.2,0.28699621915817186
119,565.0,0.3214749324321744
120,308.8,0.35595364570617605
121,170.60000000000002,0.3904323589801786
122,83.20000000000002,0.42491107225418023
123,45.0,0.45938978552818277
124,26.200000000000003,0.4938684988021844
125,15.8,0.528347212076187
126,10.4,0.5628259253501886
127,6.4,0.5973046386241911
128,4.4,0.6317833518981928
129,3.2,0.6662620651721944
130,2.0,0.700740778446197
131,1.5999999999999999,0.7352194917201986
132,1.4,0.7696982049942012
133,1.0,0.8041769182682028
134,0.6000000000000001,0.8386556315422053
135,0.6000000000000001,0.873134344816207
136,0.4,0.9076130580902095
137,0.4,0.9420917713642112
138,0.2,0.9765704846382137
139,0.2,1.0110491979122154
140,0.2,1.045527911186218
141,0.2,1.0800066244602196
142,0.0,1.114485337734222
143,0.0,1.1489640510082237
144,0.2,1.1834427642822263
145,0.2,1.217921477556228
146,0.2,1.2524001908302305
147,0.4,1.2868789041042321
148,0.4,1.3213576173782347
149,0.2,1.3558363306522363
150,0.2,1.390315043926238
151,0.2,1.4247937572002405
152,0.0,1.4592724704742421
153,0.0,1.4937511837482447
154,0.0,1.5282298970222463
155,0.0,1.5627086102962489
156,0.0,1.5971873235702505
157,0.2,1.631666036844253
158,0.4,1.6661447501182547
159,0.6000000000000001,1.7006234633922572
160,0.8,1.7351021766662589
161,1.2000000000000002,1.7695808899402614
162,1.0,1.804059603214263
163,0.8,1.8385383164882656
164,0.6000000000000001,1.8730170297622672
165,0.6000000000000001,1.9074957430362698
166,0.8,1.9419744563102714
167,1.2000000000000002,1.976453169584274
168,1.6,2.0109318828582756
169,2.8000000000000003,2.045410596132278
170,3.4000000000000004,2.07988930940628
171,3.4,2.1143680226802815
172,3.6000000000000005,2.148846735954284
173,3.6,2.1833254492282856
174,3.6,2.217804162502288
175,3.8000000000000003,2.25228287577629
176,5.800000000000001,2.2867615890502924
177,7.0,2.321240302324294
178,9.600000000000001,2.3557190155982966
179,10.8,2.390197728872298
180,11.8,2.4246764421463007
181,11.399999999999999,2.4591551554203024
182,14.000000000000002,2.493633868694305
183,14.4,2.5281125819683066
184,18.400000000000002,2.562591295242309
185,21.799999999999997,2.5970700085163108
186,26.0,2.6315487217903133
187,28.6,2.666027435064315
188,32.6,2.7005061483383175
189,32.800000000000004,2.734984861612319
190,33.2,2.7694635748863217
191,32.4,2.8039422881603233
192,30.800000000000004,2.838421001434326
193,27.600000000000005,2.8728997147083275
194,26.000000000000004,2.907378427982329
195,24.0,2.9418571412563317
196,20.800000000000004,2.9763358545303333
197,15.6,3.010814567804336
198,11.400000000000002,3.0452932810783375
199,6.400000000000001,3.07977199435234

